Discriminative and Generative Transformer-based Models For Situation Entity Classification

We re-examine the situation entity (SE) classification task with varying amounts of available training data. We exploit a Transformer-based variational autoencoder to encode sentences into a lower dimensional latent space, which is used to generate the text and learn a SE classifier. Test set and cross-genre evaluations show that when training data is plentiful, the proposed model can improve over the previous discriminative state-of-the-art models. Our approach performs disproportionately better with smaller amounts of training data, but when faced with extremely small sets (4 instances per label), generative RNN methods outperform transformers. Our work provides guidance for future efforts on SE and semantic prediction tasks, and low-label training regimes.

==> fig_2_code_csv/very_small_100_optcls_bow_lstm.csv <==
"Name","test_acc_optcls","test_f1_score_macro_optcls","test_precision_macro_optcls"
"16_model_latentClassLM_num_2","0.45042207383142246","0.1742636036785596","0.41842768175620776"
"8_model_latentClassLM_num_2","0.44664230817689304","0.08839917262961032","0.11143121226307512"
"4_model_latentClassLM_num_2","0.44664230817689304","0.0884068591727123","0.11143925615121884"
"64_model_BertLstm_num_5","0.6717903489983621","0.6832473296459207","0.6810098138048045"
"64_model_BertLstm_num_4","0.6956028726218975","0.6802399425599485","0.6725011248589267"
"64_model_BertLstm_num_3","0.6896812397631347","0.6868497594814704","0.6552963479351899"
"64_model_BertLstm_num_2","0.68136575532317","0.6280845723763621","0.6091796591074911"
"64_model_BertLstm_num_1","0.6857754819201209","0.6876372718963569","0.6559217588883335"
"64_model_BertBow_num_5","0.6390323799924404","0.6389709468320736","0.5915735971502162"
"32_model_BertLstm_num_5","0.5800680357817816","0.5907979549895103","0.558904034050597"
"64_model_BertBow_num_4","0.6275670908403679","0.6419353625941033","0.6057733168209339"
"64_model_OptCls_num_5","0.5927932468186973","0.5651585311178123","0.5218920717564733"
"32_model_BertLstm_num_4","0.6090462391331738","0.6004095730346546","0.6041842733179917"
"64_model_BertBow_num_3","0.6278190752173365","0.6425021218151035","0.60722023270588"
"64_model_OptCls_num_4","0.6009827390701776","0.5778952419810585","0.5427051453029843"
"32_model_BertLstm_num_3","0.5488219730376717","0.5614198037075889","0.515344196284756"
"64_model_OptCls_num_3","0.5968249968501953","0.5897992397154701","0.5407530299136042"
"64_model_BertBow_num_2","0.6565452941917601","0.6554168635877592","0.6124449778458608"
"32_model_BertLstm_num_2","0.5379866448280206","0.5939678144099726","0.5698552521674474"
"64_model_OptCls_num_2","0.6449540128512032","0.6433462925422573","0.6040848992326945"
"64_model_BertBow_num_1","0.6297089580446013","0.6218194631217023","0.5947252183344938"
"64_model_OptCls_num_1","0.5882575280332619","0.6057123619962852","0.5713148704279488"
"32_model_BertLstm_num_1","0.5692327075721305","0.5973758887969012","0.591808708929906"
"32_model_BertBow_num_5","0.5718785435303011","0.5382009892588371","0.5126975540536268"
"32_model_OptCls_num_5","0.5188358321784049","0.4659199341157522","0.43441375417057554"
"32_model_BertBow_num_4","0.5233715509638402","0.5090034129491317","0.4802840515947211"
"16_model_BertLstm_num_5","0.45735164419805974","0.4659967944939614","0.4352831045728752"
"32_model_OptCls_num_4","0.4906135819579186","0.4442238275387397","0.5289732345234429"
"32_model_BertBow_num_3","0.5040947461257402","0.5363429130960133","0.5038196265933389"
"16_model_BertLstm_num_4","0.451052034773844","0.4708477743407336","0.4343499460520849"
"32_model_OptCls_num_3","0.4780143631094872","0.4946885035798375","0.4615648358853492"
"32_model_BertBow_num_2","0.5612951996976188","0.5337067983015508","0.5026987403341895"
"32_model_OptCls_num_2","0.47637646465919115","0.4201971049109624","0.47906128200639314"
"16_model_BertLstm_num_3","0.4359329721557263","0.4285428352256816","0.3973749189852206"
"32_model_BertBow_num_1","0.5236235353408089","0.5313686231915102","0.5067757449422788"
"32_model_OptCls_num_1","0.4778883709210029","0.4721485153540757","0.43694735650378885"
"16_model_BertBow_num_5","0.4888496913191382","0.41930764257841463","0.40138385120677167"
"16_model_BertLstm_num_2","0.4941413632354794","0.5148696277548269","0.4983538374447259"
"16_model_OptCls_num_5","0.4535718785435303","0.3953491674592874","0.41520873265818536"
"16_model_BertBow_num_4","0.3787325185838478","0.3705357160465806","0.3747836938461732"
"16_model_OptCls_num_4","0.416530175129142","0.23914294665721833","0.4047277080445898"
"16_model_BertLstm_num_1","0.4432405190878166","0.4933407142412736","0.4936825015566456"
"16_model_BertBow_num_3","0.4038049640922262","0.4040527106340032","0.4244283532488303"
"16_model_OptCls_num_3","0.3972533702910419","0.35862623376254515","0.33499486316249927"
"16_model_BertBow_num_2","0.4888496913191382","0.4304961431010209","0.40241115202393346"
"8_model_BertLstm_num_5","0.36827516693964973","0.35566818224652","0.3412658849371404"
"16_model_OptCls_num_2","0.4414766284490362","0.3956617277350988","0.36629687016498336"
"16_model_BertBow_num_1","0.46591911301499306","0.44967909105683096","0.42666786191490574"
"8_model_BertLstm_num_4","0.3153584477762379","0.30987449708627474","0.3071837460994256"
"16_model_OptCls_num_1","0.4194279954642812","0.3622543285292236","0.4004005020160447"
"8_model_BertBow_num_5","0.3476124480282223","0.3112875812727639","0.3180454117123907"
"8_model_OptCls_num_5","0.34660451052034774","0.26096732035540793","0.33428786883571465"
"8_model_BertLstm_num_3","0.37470076855234974","0.34144567841311757","0.34394405903434894"
"8_model_BertBow_num_4","0.28449036159758095","0.26595560934525786","0.3060199444567077"
"8_model_OptCls_num_4","0.3180042837344085","0.24969049646816005","0.27404782656298515"
"8_model_BertBow_num_3","0.31069673680231824","0.292347467947457","0.26790280004927325"
"8_model_BertLstm_num_2","0.3433287136197556","0.3317364872300894","0.3252844532713746"
"8_model_OptCls_num_3","0.266473478644324","0.2542735202099857","0.2511797828383488"
"8_model_BertBow_num_2","0.3570618621645458","0.32085015227574276","0.32094066761578743"
"8_model_BertLstm_num_1","0.3469824870858007","0.33921043534574385","0.3187699272009121"
"8_model_OptCls_num_2","0.3525261433791105","0.17411083186068813","0.22290114836446467"
"8_model_BertBow_num_1","0.33400529167191634","0.3012116568966867","0.2969374047382446"
"4_model_BertLstm_num_5","0.3201461509386418","0.1884787019780396","0.2047319658195191"
"8_model_OptCls_num_1","0.3202721431271261","0.25789613245666493","0.3009223732678633"
"4_model_BertBow_num_5","0.24102305657049264","0.18956734318555868","0.2264664536497527"
"4_model_BertLstm_num_4","0.19276804838100037","0.1855706952352852","0.2169270502598361"
"4_model_OptCls_num_5","0.29771954138843393","0.15801212148963129","0.170336924995087"
"4_model_BertBow_num_4","0.21254882197303768","0.16828294447977651","0.2972671692803925"
"4_model_BertLstm_num_3","0.3452185964470203","0.26969670100064935","0.26224802533706126"
"4_model_OptCls_num_4","0.22477006425601612","0.16119899640913254","0.1802077153796249"
"4_model_BertBow_num_3","0.25488219730376716","0.2192704723364866","0.2228118031577164"
"4_model_BertLstm_num_2","0.22111629078997103","0.21484356856474843","0.2566725910292864"
"4_model_OptCls_num_3","0.28474234597454956","0.2059425740537424","0.2359292491661634"
"4_model_BertLstm_num_1","0.26092982235101425","0.22952654065653255","0.237516934394991"
"4_model_BertBow_num_2","0.2028474234597455","0.11926400205516952","0.17300604775941725"
"64_model_bert_num_5","0.5743447580645161","0.610370315933862","0.6019529448378333"
"64_model_bert_num_4","0.5826612903225806","0.6078332044592119","0.585179371927919"
"4_model_OptCls_num_2","0.19352400151190627","0.10257715568578286","0.11374781520079352"
"64_model_bert_num_3","0.5958921370967742","0.6241675329752859","0.5840713054697899"
"64_model_bert_num_2","0.5749747983870968","0.61088499169625","0.5802205756446125"
"64_model_bert_num_1","0.584929435483871","0.6352652815752405","0.6136934735315469"
"32_model_bert_num_5","0.5250756048387096","0.5037875723405968","0.4589406829015611"
"4_model_BertBow_num_1","0.240771072193524","0.21084216267621703","0.22436044720228468"
"32_model_bert_num_4","0.3870967741935484","0.4156786564340375","0.42678879708385126"
"32_model_bert_num_3","0.4162046370967742","0.42762149781274184","0.431123192091776"
"32_model_bert_num_2","0.4135584677419355","0.4637149600254789","0.43032012339409137"
"4_model_OptCls_num_1","0.23421947839233967","0.1246002963544222","0.1680316582418988"
"32_model_bert_num_1","0.5012600806451613","0.4882642277957111","0.4467700395157097"
"16_model_bert_num_5","0.28931451612903225","0.3017225987255459","0.3208854927352803"
"16_model_bert_num_4","0.2886844758064516","0.29510697219847665","0.30909478671102164"
"16_model_bert_num_3","0.31451612903225806","0.3005473730944418","0.3018557779352903"
"16_model_bert_num_2","0.37247983870967744","0.3419357641779314","0.36754946131063193"
"16_model_bert_num_1","0.3073336693548387","0.3178782827901957","0.3188176662037808"
"8_model_bert_num_5","0.19543850806451613","0.20283367961643403","0.38177100970768146"
"8_model_bert_num_4","0.2803679435483871","0.24237981593037097","0.33222435449592247"
"8_model_bert_num_3","0.1415070564516129","0.19903711253155856","0.29428766274844004"
"8_model_bert_num_2","0.2474798387096774","0.2191581574618827","0.28491819136745317"
"8_model_bert_num_1","0.2830141129032258","0.229124241387457","0.2836609100320971"
"4_model_bert_num_5","0.08266129032258064","0.08801036668075417","0.2613141399367107"
"4_model_bert_num_4","0.1498235887096774","0.1611800867115014","0.2186175791030192"
"4_model_bert_num_3","0.26801915322580644","0.18633685153621377","0.2248415599899909"
"4_model_bert_num_2","0.07799899193548387","0.0759218032900258","0.31803233994912106"
"4_model_bert_num_1","0.18119959677419356","0.09807919788088326","0.15054531369074622"
"64_model_latentClassLM_num_1","0.49817311326697744","0.3638694688807078","0.6187798848095808"
"64_model_latentClassLM_num_5","0.4888496913191382","0.3610848129164684","0.5369938863273165"
"64_model_latentClassLM_num_3","0.4845659569106715","0.3548113876004045","0.4918505370742484"
"64_model_latentClassLM_num_4","0.5188358321784049","0.429650779885448","0.5254495124357565"
"64_model_classLM_num_5","0.48544790223006173","0.3902954342063577","0.5254968161882484"
"64_model_classLM_num_4","0.5049766914451304","0.45158945938647105","0.4921219254718779"
"64_model_classLM_num_3","0.49036159758095","0.4344761848795112","0.4775496516998417"
"32_model_latentClassLM_num_1","0.47473856620889504","0.36160782296357386","0.4403015058735291"
"32_model_latentClassLM_num_5","0.4592415270253245","0.2492063666719418","0.47467525021928897"
"64_model_classLM_num_2","0.4650371676956029","0.3950973009995016","0.4897764979658064"
"32_model_latentClassLM_num_3","0.4616353786065264","0.3344014866727156","0.5036756093320698"
"32_model_latentClassLM_num_4","0.4753685271513166","0.36425236632394326","0.46916036383395976"
"64_model_classLM_num_1","0.48721179286884214","0.36790681017651217","0.5735285085292995"
"32_model_classLM_num_5","0.4487841753811264","0.14194055471135475","0.25087354455671595"
"32_model_classLM_num_4","0.4606274410986519","0.3594674074774888","0.4871688505475964"
"32_model_classLM_num_3","0.44651631598840874","0.08820308611249379","0.06379608294930876"
"32_model_classLM_num_2","0.44664230817689304","0.0885624536444012","0.13523077200122455"
"16_model_latentClassLM_num_5","0.44664230817689304","0.09590297888026818","0.1653377280221259"
"16_model_latentClassLM_num_3","0.4499181050774852","0.1175711785813245","0.35763094981750054"
"16_model_latentClassLM_num_4","0.4470202847423459","0.08947117617050727","0.2067038098844233"
"16_model_latentClassLM_num_1","0.44651631598840874","0.08945480783633783","0.10733339979105064"
"32_model_classLM_num_1","0.470706816177397","0.3996446908830781","0.4982552029673277"
"16_model_classLM_num_5","0.44651631598840874","0.08821076997747439","0.06380412278332884"
"16_model_classLM_num_4","0.4468942925538617","0.0892674789516598","0.16343795093795094"
"16_model_classLM_num_3","0.44651631598840874","0.08838196466319638","0.11142124819170074"
"16_model_classLM_num_2","0.44676830036537735","0.08854761910497468","0.15905025988212276"
"8_model_latentClassLM_num_5","0.44651631598840874","0.08838953614308458","0.09952452993300194"
"8_model_latentClassLM_num_4","0.4475242534962832","0.10096217650770418","0.17223350124266135"
"8_model_latentClassLM_num_3","0.4470202847423459","0.0903389037849972","0.14177530218485848"
"8_model_latentClassLM_num_1","0.44664230817689304","0.08858505873496285","0.11144538521587702"
"16_model_classLM_num_1","0.4468942925538617","0.08895250158095681","0.1888504928904828"
"8_model_classLM_num_5","0.44664230817689304","0.08856190001780043","0.170961147036043"
"8_model_classLM_num_4","0.44664230817689304","0.08874787905550295","0.1250408600822092"
"64_model_latentClassLM_num_2","0.468690941161648","0.35362240865808225","0.4466860728479473"
"8_model_classLM_num_3","0.44651631598840874","0.08838196466319638","0.11142124819170074"
"8_model_classLM_num_2","0.4470202847423459","0.0889306272325278","0.20670954723168117"
"4_model_latentClassLM_num_5","0.44651631598840874","0.08839710910685604","0.09238971846461444"
"4_model_latentClassLM_num_4","0.4472722691193146","0.09289446458355952","0.11987490792184034"
"32_model_latentClassLM_num_2","0.46402923018772835","0.3685356973883898","0.4482255271048155"
"4_model_latentClassLM_num_3","0.44664230817689304","0.0884068591727123","0.11143925615121884"
"8_model_classLM_num_1","0.44651631598840874","0.08838196466319638","0.11142124819170074"
"4_model_latentClassLM_num_1","0.4468942925538617","0.09001819971192852","0.15910746647881557"
"64_model_dis_num_5","0.4308932846163538","0.37839470456637087","0.35962957880542196"
"4_model_classLM_num_5","0.44676830036537735","0.08982702756664743","0.18292653593827984"
"64_model_dis_num_4","0.41224644072067534","0.3691958419919797","0.36318887386995385"
"64_model_dis_num_3","0.4376968627945067","0.399717128260784","0.37523618507051654"
"4_model_classLM_num_4","0.44651631598840874","0.08839710910685604","0.09238971846461444"
"64_model_dis_num_2","0.4390827768678342","0.2180027721982114","0.450780783184341"
"64_model_dis_num_1","0.42144387048003024","0.205138121976264","0.4110321763241501"
"4_model_classLM_num_3","0.44651631598840874","0.08838953614308458","0.09952452993300194"
"32_model_dis_num_5","0.39964722187224394","0.2777115675201001","0.39323465434265614"
"32_model_dis_num_4","0.35277812775607914","0.32643468567208755","0.335265939042566"
"32_model_dis_num_3","0.3583217840493889","0.3266802212089318","0.31721297800842835"
"4_model_classLM_num_2","0.4468942925538617","0.08874489062521297","0.3495264503583132"
"32_model_dis_num_2","0.4272395111503086","0.23719568894784868","0.4606394675349142"
"32_model_dis_num_1","0.3946075343328714","0.35921496002933545","0.3440460229400308"
"4_model_classLM_num_1","0.44676830036537735","0.08976575262666812","0.1686251143531224"
"16_model_dis_num_5","0.3525261433791105","0.3230884794370434","0.32181442838458957"
"16_model_dis_num_4","0.34484061988156733","0.3098989162095653","0.31071664106390584"
"16_model_dis_num_3","0.3245558775355928","0.29364534165816464","0.28989064045245433"
"16_model_dis_num_2","0.43568098777875774","0.22907106261593807","0.4050621549135274"
"16_model_dis_num_1","0.34584855738944187","0.33255192999407435","0.32704362323523967"
"8_model_dis_num_5","0.38100037797656544","0.32321290679662507","0.311310312124274"
"8_model_dis_num_4","0.3128386040065516","0.26412565270152566","0.27371311247682056"
"8_model_dis_num_3","0.2561421191886103","0.2533000858043942","0.2770237651213893"
"8_model_dis_num_2","0.4065767922388812","0.2158727275536533","0.3745762318884254"
"8_model_dis_num_1","0.3172483306035026","0.28335383353566695","0.2889092130663969"
"4_model_dis_num_5","0.4068287766158498","0.214738112202384","0.3384501060295787"
"4_model_dis_num_4","0.2518583847801436","0.2202844430787665","0.26296957728267045"
"4_model_dis_num_3","0.4019150812649616","0.20562016954970663","0.261349941102191"
"4_model_dis_num_2","0.3113266977447398","0.2458454510865941","0.2559885775133929"
"4_model_dis_num_1","0.2992314476502457","0.2660764464497819","0.275658831972096"

==> fig_2_code_csv/wandb_export_GPT2_Bert_Bow_Lstm.csv <==
"Name","test_acc_optcls","test_f1_score_macro_optcls","test_precision_macro_optcls"
"12000_model_latentClassLM_num_1","0.6691445130401915","0.6031757307048241","0.6369557988981797"
"12000_model_OptCls_num_5","0.8185712485825879","0.7908949302721032","0.8036844688567777"
"12000_model_BertLstm_num_5","0.8040821469068917","0.7834599643420926","0.7950631471303057"
"12000_model_BertBow_num_5","0.7995464281214565","0.7699424935917071","0.7966312697245076"
"1000_model_latentClassLM_num_1","0.6113140985258914","0.5562944078462467","0.6235946310723834"
"12000_model_latentClassLM_num_3","0.6662466927050523","0.5959404904756728","0.6574275376555802"
"12000_model_latentClassLM_num_2","0.6722943177522993","0.6000094427577645","0.6632778717676141"
"12000_model_latentClassLM_num_4","0.6699004661710974","0.5966743448851268","0.6504828616732364"
"12000_model_OptCls_num_4","0.8205871235983369","0.789651737735074","0.8070201204285742"
"12000_model_latentClassLM_num_5","0.670152450548066","0.6046706188270189","0.655977023314314"
"600_model_latentClassLM_num_1","0.6016127000125993","0.539293975999129","0.5970734329055197"
"12000_model_BertLstm_num_4","0.8018142875141742","0.7706836220979701","0.7933209262439266"
"12000_model_BertBow_num_4","0.7972785687287388","0.7655230038010818","0.785027813512557"
"400_model_latentClassLM_num_1","0.5830918483054051","0.5398526553009807","0.5728043609148799"
"1000_model_latentClassLM_num_3","0.6158498173113267","0.5347326975138815","0.659129737914116"
"1000_model_latentClassLM_num_5","0.6167317626307169","0.5312244812453372","0.6290016963318129"
"1000_model_latentClassLM_num_2","0.6252992314476502","0.5529777915584195","0.6133002341900556"
"1000_model_latentClassLM_num_4","0.6140859266725464","0.5511129160627661","0.5879160393383047"
"100_model_latentClassLM_num_1","0.5197177774977951","0.4117888542158315","0.5796745331962299"
"12000_model_OptCls_num_3","0.8149174751165428","0.78130463899066","0.8108305368453415"
"20_model_latentClassLM_num_1","0.4710847927428499","0.3044970538634018","0.4534727116233924"
"12000_model_BertLstm_num_3","0.8010583343832682","0.7758753348188474","0.7945944651249925"
"12000_model_BertBow_num_3","0.8037041703414388","0.7751322500185701","0.7909395017751158"
"600_model_latentClassLM_num_5","0.6013607156356305","0.5222576121376189","0.610095737289253"
"600_model_latentClassLM_num_3","0.6009827390701776","0.5269324842866883","0.6071979115723506"
"600_model_latentClassLM_num_4","0.6004787703162404","0.5328347476503646","0.6030744059794548"
"600_model_latentClassLM_num_2","0.6043845281592541","0.5371900102258605","0.5877910661258225"
"400_model_latentClassLM_num_3","0.5969509890386796","0.5013520454409496","0.634482455131292"
"400_model_latentClassLM_num_4","0.5813279576666247","0.5011549738200312","0.6106972193017847"
"400_model_latentClassLM_num_2","0.5806979967242031","0.49805389369127057","0.6361437956334417"
"400_model_latentClassLM_num_5","0.5941791608920247","0.5061597202191692","0.64365840051817"
"100_model_latentClassLM_num_3","0.5243794884717148","0.4361823602406477","0.5314851033515887"
"100_model_latentClassLM_num_4","0.5219856368905128","0.4323796769535142","0.5272399392133694"
"100_model_latentClassLM_num_2","0.5163159884087186","0.4327751335771124","0.5171695756449933"
"100_model_latentClassLM_num_5","0.5052286758220991","0.38388254384908904","0.5083275316206236"
"12000_model_classLM_num_5","0.6667506614589895","0.5911642700538117","0.6562956235771843"
"12000_model_classLM_num_1","0.6667506614589895","0.5977594413667846","0.649013009235575"
"12000_model_classLM_num_4","0.670152450548066","0.5970517151626494","0.6607153476734797"
"12000_model_classLM_num_3","0.6678845911553484","0.6043538067629795","0.6599451504859261"
"12000_model_classLM_num_2","0.6670026458359581","0.5983021251711029","0.6655755448988298"
"12000_model_OptCls_num_2","0.8214690689177271","0.7976144839747371","0.8150948663147458"
"1000_model_classLM_num_5","0.6172357313846542","0.5468560607039399","0.6020230531925995"
"1000_model_classLM_num_1","0.6123220360337659","0.5590001136812507","0.5816887322595791"
"1000_model_classLM_num_4","0.618369661081013","0.5590317203463196","0.5834617952902732"
"1000_model_classLM_num_3","0.6208895048506993","0.5631491725898243","0.6103755125163577"
"1000_model_classLM_num_2","0.6172357313846542","0.5519204449697879","0.5889115348685038"
"600_model_classLM_num_5","0.6022426609550208","0.5293383094781656","0.5815619175415968"
"600_model_classLM_num_4","0.5989668640544287","0.5486775121986397","0.5691437276966228"
"600_model_classLM_num_3","0.6033765906513796","0.5464635815412285","0.5861771700457162"
"600_model_classLM_num_2","0.6108101297719541","0.5464003839686872","0.5981702499778212"
"600_model_classLM_num_1","0.6018646843895679","0.5392060235284517","0.5820752214288009"
"12000_model_BertLstm_num_2","0.7987904749905506","0.7673630078907562","0.7902999200357147"
"20_model_latentClassLM_num_5","0.44664230817689304","0.08874771163690327","0.14716580463395146"
"12000_model_BertBow_num_2","0.800554365629331","0.7753379436325488","0.7921978233283199"
"20_model_latentClassLM_num_4","0.4475242534962832","0.2632637583054111","0.4894623386422108"
"20_model_latentClassLM_num_3","0.44676830036537735","0.08999493295938857","0.12339318076452986"
"20_model_latentClassLM_num_2","0.4468942925538617","0.09055683305037208","0.18766507615191824"
"12000_model_BertBow_num_1","0.8004283734408467","0.7665340331740309","0.7887831741386254"
"12000_model_BertLstm_num_1","0.800554365629331","0.7755002553095977","0.7884049197567043"
"12000_model_OptCls_num_1","0.817815295451682","0.7936981729602783","0.8071566564276839"
"20_model_latentClassLM_num_1","0.4710847927428499","0.3044970538634018","0.4534727116233924"
"1000_model_OptCls_num_5","0.7676704044349251","0.7492516379865395","0.7211690487669251"
"1000_model_OptCls_num_4","0.7652765528537231","0.7433470225320429","0.7045235982688343"
"1000_model_BertLstm_num_5","0.7564570996598211","0.7371642950369088","0.7053657710760266"
"1000_model_BertBow_num_5","0.7626307168955525","0.745626653309712","0.7059457309651835"
"400_model_classLM_num_5","0.5900214186720424","0.534128354664179","0.5745834652609298"
"1000_model_OptCls_num_3","0.7641426231573643","0.7474719179021145","0.7041363628448083"
"1000_model_BertLstm_num_4","0.7584729746755701","0.7424144641329528","0.7064972643376162"
"400_model_classLM_num_4","0.5842257780017639","0.5184495426700721","0.5709751838225997"
"1000_model_BertBow_num_4","0.7599848809373819","0.7460306250924286","0.7156490790367173"
"1000_model_OptCls_num_2","0.7690563185082525","0.760156617356038","0.7261016084021052"
"400_model_classLM_num_3","0.5925412624417287","0.5265886266623487","0.592710786033727"
"1000_model_BertLstm_num_3","0.7577170215446642","0.7416460805466354","0.706641825806934"
"1000_model_BertBow_num_3","0.755197177774978","0.7457576545077643","0.7050113742257845"
"400_model_classLM_num_2","0.5808239889126874","0.5129078517892299","0.5787241308111893"
"1000_model_OptCls_num_1","0.7627567090840368","0.7495502588557464","0.7052619045518268"
"1000_model_BertLstm_num_2","0.7609928184452563","0.746915869855005","0.7081342963930851"
"1000_model_BertBow_num_2","0.7485195917853094","0.7314491986282291","0.6924639580321056"
"400_model_classLM_num_1","0.5843517701902482","0.5331243339411642","0.5676866563279364"
"600_model_OptCls_num_5","0.7628827012725211","0.7501981103934021","0.7068587852894022"
"100_model_classLM_num_5","0.5108983243038931","0.4049514851976981","0.5248832945967213"
"100_model_classLM_num_4","0.5195917853093108","0.46518886508031326","0.5191826135971548"
"100_model_classLM_num_3","0.5306790978959305","0.46205328607254154","0.5361818521891537"
"100_model_classLM_num_2","0.4984250976439461","0.43750602820944984","0.5231754000118699"
"1000_model_BertLstm_num_1","0.750409474612574","0.7382566447580498","0.698307049524335"
"100_model_classLM_num_1","0.5042207383142245","0.4191259408847861","0.5496378897268985"
"600_model_OptCls_num_4","0.7554491621519466","0.7393265862027051","0.696730939933133"
"1000_model_BertBow_num_1","0.7545672168325563","0.7418747393541258","0.7075091586851"
"600_model_BertLstm_num_5","0.7546932090210406","0.7323376903065894","0.692769923787927"
"20_model_classLM_num_5","0.44651631598840874","0.08839710910685604","0.09238971846461444"
"600_model_OptCls_num_3","0.759228927806476","0.7491552532025574","0.7052446558144467"
"600_model_BertBow_num_5","0.7497795136701525","0.734017184276432","0.6897492432170874"
"600_model_BertLstm_num_4","0.7471336777119818","0.7275486369993872","0.6868950929051986"
"20_model_classLM_num_4","0.4693209021040696","0.32650971622720293","0.4768163224055752"
"600_model_BertBow_num_4","0.7468816933350132","0.7351312886161239","0.6998023939600045"
"600_model_OptCls_num_2","0.7594809121834446","0.7386850481377388","0.699525623579979"
"20_model_classLM_num_3","0.44651631598840874","0.088195403586049","0.06378804514120125"
"600_model_BertLstm_num_3","0.750409474612574","0.7267914253104026","0.6784114011252991"
"600_model_BertBow_num_3","0.7516693964974172","0.7383026118456198","0.6961557026080192"
"600_model_OptCls_num_1","0.7545672168325563","0.7488429053240518","0.7102138095961142"
"20_model_classLM_num_2","0.44651631598840874","0.088195403586049","0.06378804514120125"
"600_model_BertLstm_num_2","0.7475116542774348","0.7340993359797692","0.6973098400348812"
"400_model_OptCls_num_5","0.7555751543404309","0.746344232559588","0.7112378908550497"
"600_model_BertBow_num_2","0.7432279198689681","0.7275261978152766","0.6911482626799073"
"20_model_classLM_num_1","0.4519339800932342","0.22290642338180125","0.42454138124883745"
"12000_model_bert_num_5","0.8109879032258065","0.7867704420408786","0.7975591201745474"
"600_model_BertLstm_num_1","0.7407080760992818","0.725938703327106","0.6847027204854219"
"400_model_OptCls_num_4","0.7462517323925917","0.7314056791381848","0.6921359985912109"
"600_model_BertBow_num_1","0.7393221620259544","0.7223671076941264","0.6866819726757151"
"400_model_BertLstm_num_5","0.7407080760992818","0.7217609182635634","0.6824871634537225"
"400_model_BertBow_num_5","0.7424719667380623","0.7322556137763225","0.6930896613612177"
"12000_model_bert_num_4","0.8123739919354839","0.787649659642102","0.8025613841323406"
"400_model_BertLstm_num_4","0.7288648103817563","0.7237398661487852","0.6811007194761984"
"400_model_BertBow_num_4","0.7297467557011466","0.7175823492499889","0.6727043164320703"
"400_model_OptCls_num_3","0.7483935995968249","0.7298219433874875","0.6863203951722004"
"12000_model_bert_num_3","0.8080897177419355","0.7842958964116","0.7865507285325692"
"400_model_BertLstm_num_3","0.7404560917223132","0.715251812810083","0.6764467435238563"
"400_model_BertBow_num_3","0.7341564822980975","0.723927136432801","0.6883362745568379"
"12000_model_bert_num_2","0.8088457661290323","0.7929205433112287","0.7960944867170922"
"400_model_OptCls_num_2","0.7397001385914074","0.7235325963280415","0.6811145696008406"
"400_model_BertLstm_num_2","0.7491495527277309","0.7332627113075628","0.7037237147375136"
"400_model_BertBow_num_2","0.7380622401411112","0.719800572176179","0.677406700944333"
"12000_model_bert_num_1","0.813508064516129","0.7906178175430894","0.8001472303817706"
"1000_model_bert_num_5","0.7634828629032258","0.7566919407541521","0.7291547857054603"
"400_model_OptCls_num_1","0.7535592793246819","0.7409282374675145","0.699614507043247"
"12000_model_dis_num_5","0.6909411616479778","0.583211095966291","0.642819343887621"
"1000_model_bert_num_4","0.7222782258064516","0.7305601530263495","0.6972018615469038"
"100_model_OptCls_num_5","0.6763260677837974","0.6684931308774323","0.6210345284285863"
"12000_model_dis_num_4","0.6916971147788837","0.5699613899600434","0.6551238706801094"
"1000_model_bert_num_3","0.6921622983870968","0.7264556657813329","0.7154206240378296"
"400_model_BertLstm_num_1","0.7408340682877662","0.7296694821369856","0.7053984107565386"
"400_model_BertBow_num_1","0.7454957792616858","0.7296919419509951","0.6936774678088545"
"100_model_OptCls_num_4","0.6439460753433287","0.641528208462107","0.5993980357914666"
"100_model_BertLstm_num_5","0.7005165679727857","0.679544503145327","0.6364174265549689"
"1000_model_bert_num_2","0.7447076612903226","0.7448424533647664","0.7186886359463688"
"100_model_BertBow_num_5","0.6711603880559406","0.6811413961397106","0.6438614770020379"
"100_model_OptCls_num_3","0.665742723951115","0.6634591649323686","0.6128082221830048"
"100_model_BertLstm_num_4","0.6832556381504347","0.6877183350977261","0.6554176076933146"
"12000_model_dis_num_3","0.6920750913443366","0.5961517598924594","0.6396207983136523"
"100_model_BertBow_num_4","0.6746881693335013","0.6702839993348004","0.6270132980357429"
"1000_model_bert_num_1","0.7665070564516129","0.7513347481679277","0.722230498737665"
"100_model_BertLstm_num_3","0.7205493259417917","0.7138347560763434","0.6836621681474384"
"600_model_bert_num_5","0.7241683467741935","0.7204416197976079","0.6866010307671682"
"100_model_BertBow_num_3","0.6867834194279955","0.6810190214484731","0.6422717846263459"
"100_model_OptCls_num_2","0.6887992944437444","0.6939807633325775","0.6467718825220566"
"12000_model_dis_num_2","0.6909411616479778","0.579224482610195","0.6621780073041291"
"600_model_bert_num_4","0.73828125","0.7380045754494152","0.700054601261675"
"100_model_BertLstm_num_2","0.6870354038049641","0.6984888258575082","0.6650339477848923"
"100_model_BertBow_num_2","0.680987778757717","0.686801379180734","0.6461209003150034"
"100_model_OptCls_num_1","0.6578052160766032","0.6706449811488181","0.6276853393421356"
"600_model_bert_num_3","0.7245463709677419","0.7302641490442332","0.6905461070599854"
"100_model_BertLstm_num_1","0.6756961068413758","0.6853793653882281","0.654037366609545"
"100_model_BertBow_num_1","0.6875393725589013","0.6927769841585061","0.6524765225185087"
"600_model_bert_num_2","0.7279485887096774","0.727713578566459","0.6934490981111738"
"12000_model_dis_num_1","0.6906891772710092","0.5886437324122695","0.6352679337976158"
"20_model_OptCls_num_5","0.4579816051404813","0.41404589587623875","0.41181442681245944"
"1000_model_dis_num_5","0.5829658561169208","0.5373323510095523","0.4953788914688653"
"600_model_bert_num_1","0.7270665322580645","0.7316825875662035","0.691742015622968"
"20_model_BertLstm_num_5","0.5049766914451304","0.5247564361086545","0.514760834767236"
"20_model_BertBow_num_5","0.5270253244298854","0.479196713211882","0.4629416326024014"
"1000_model_dis_num_4","0.5736424341690816","0.5361929186961596","0.49757302047477175"
"400_model_bert_num_5","0.7222782258064516","0.727711626319059","0.6894888770182089"
"1000_model_dis_num_3","0.5819579186090462","0.5295515154901762","0.4912632575346535"
"1000_model_dis_num_2","0.5749023560539247","0.5244402286063361","0.4823663094871789"
"400_model_bert_num_4","0.723664314516129","0.7231182432641854","0.6853836948037976"
"20_model_OptCls_num_4","0.4428625425223636","0.4155890792066661","0.41563800986957794"
"1000_model_dis_num_1","0.5704926294569737","0.531932233830684","0.48938925184912535"
"20_model_BertBow_num_4","0.4284994330351518","0.3856955983851691","0.36820732546654605"
"20_model_BertLstm_num_4","0.5247574650371677","0.5393898304409587","0.5000063968281189"
"400_model_bert_num_3","0.7186239919354839","0.7190145273788232","0.682607674728616"
"600_model_dis_num_5","0.5546176137079502","0.5161065613661501","0.47602962602279886"
"600_model_dis_num_4","0.542522363613456","0.5005016119765768","0.46134824749144726"
"400_model_bert_num_2","0.7239163306451613","0.7180372799881761","0.6686024745096673"
"600_model_dis_num_3","0.5513418168073579","0.5054684469342776","0.4691224162324453"
"20_model_OptCls_num_3","0.39624543278316743","0.36700487267411414","0.3540174452976978"
"400_model_bert_num_1","0.6691028225806451","0.6998560072852895","0.6744259448952828"
"600_model_dis_num_2","0.5405064885977069","0.48309460347216654","0.4505680235728168"
"20_model_BertLstm_num_3","0.47839233967494016","0.44358979170216095","0.4890070544851249"
"100_model_bert_num_5","0.6698588709677419","0.6720943575461062","0.6379381420457381"
"600_model_dis_num_1","0.5382386292049893","0.4957546158025689","0.4525436769706267"
"20_model_BertBow_num_3","0.4519339800932342","0.4413499272172884","0.4348108708678825"
"100_model_bert_num_4","0.561491935483871","0.6236515902841189","0.6211370000309385"
"400_model_dis_num_5","0.5315610432153206","0.4839159550178576","0.4490629703449968"
"100_model_bert_num_3","0.6648185483870968","0.6794193622377671","0.6474044303115206"
"400_model_dis_num_4","0.5158120196547814","0.4667633593087475","0.42812570370663466"
"100_model_bert_num_2","0.6430191532258065","0.6474471542008141","0.6119120297577688"
"400_model_dis_num_3","0.538112637016505","0.4852245293483852","0.44684799518475665"
"100_model_bert_num_1","0.6479334677419355","0.6690951933486555","0.6300469360877801"
"20_model_bert_num_5","0.33833165322580644","0.35554307045176486","0.3609838333118168"
"400_model_dis_num_2","0.5279072697492756","0.47796654956758594","0.4446478376052452"
"20_model_bert_num_4","0.3526965725806452","0.37829275575405896","0.3752551719700969"
"20_model_bert_num_3","0.4383820564516129","0.4478113492450144","0.4268950113986318"
"400_model_dis_num_1","0.5222376212674814","0.4744056252350772","0.43834080969376743"
"20_model_OptCls_num_2","0.4948973163663853","0.4701622709725453","0.4683010418168198"
"100_model_dis_num_5","0.4410986518835832","0.38733461251140666","0.368506665226207"
"20_model_bert_num_2","0.35622479838709675","0.3777409923154972","0.39008532584173544"
"100_model_dis_num_4","0.416152198563689","0.37268346126488466","0.3597498080594868"
"20_model_bert_num_1","0.3608870967741936","0.385676029063008","0.38095874031510973"
"20_model_BertLstm_num_2","0.5775481920120953","0.5856798171695184","0.5598924560843542"
"100_model_dis_num_3","0.43971273781025577","0.3987682612783719","0.3771566897456272"
"100_model_dis_num_2","0.4393347612448028","0.27962054073985676","0.4262526504481034"
"100_model_dis_num_1","0.45760362857502834","0.4068831071018134","0.38672457099300656"
"20_model_dis_num_5","0.33942295577674186","0.3211629060679028","0.32097898985241313"
"20_model_BertBow_num_2","0.5266473478644325","0.49076664328685854","0.4708913941733562"
"20_model_dis_num_4","0.34395867456217716","0.3205209116901818","0.3132976864253105"
"20_model_dis_num_3","0.3374070807609928","0.3103383149681415","0.3220812998273747"
"20_model_dis_num_2","0.4203099407836714","0.275114156208016","0.3785116317522568"
"20_model_dis_num_1","0.30439712737810254","0.2954322673631201","0.2984825228172817"
"20_model_OptCls_num_1","0.4544538238629205","0.4407821586174915","0.448591591440873"
"20_model_BertLstm_num_1","0.4877157616227794","0.536582805013541","0.5217220392216165"
"20_model_BertBow_num_1","0.4457603628575028","0.4306139626438472","0.3943690134294057"
